The Frequency and Stellar-Mass Dependence of Boxy/Peanut-Shaped Bulges in Barred Galaxies

From a sample of 84 local barred, moderately inclined disc galaxies, we determine the fraction which host boxy or peanut-shaped (B/P) bulges (the vertically thickened inner parts of bars). We find that the frequency of B/P bulges in barred galaxies is a very strong function of stellar mass: 79% of the bars in galaxies with log (M_{star}/M_{sun}) >~ 10.4 have B/P bulges, while only 12% of those in lower-mass galaxies do. (We find a similar dependence in data published by Yoshino & Yamauchi 2015 for edge-on galaxies.) There are also strong trends with other galaxy parameters -- e.g., Hubble type: 77% of S0-Sbc bars, but only 15% of Sc-Sd bars, have B/P bulges -- but these appear to be side effects of the correlations of these parameters with stellar mass. In particular, despite indications from models that a high gas content can suppress bar buckling, we find no evidence that the (atomic) gas mass ratio M_{atomic}/M_{star} affects the presence of B/P bulges, once the stellar-mass dependence is controlled for. The semi-major axes of B/P bulges range from one-quarter to three-quarters of the full bar size, with a mean of R_{box}/L_{bar} = 0.42 +/- 0.09 and R_{box}/a_{max} = 0.53 +/- 0.12 (where R_{box} is the size of the B/P bulge and a_{max} and L_{bar} are lower and upper limits on the size of the bar).

==> Readme_data-tables.txt <==
This file contains descriptions for the two data tables included as
online supplementary files for the paper "The Frequency and Stellar-Mass
Dependence of Boxy/Peanut-Shaped Bulges in Barred Galaxies" by Peter
Erwin and Victor P. Debattista.

Short examples of both tables are included in the text of the paper.


* Table 1 = file table1.dat
This table contains the full listing of bar and boxy/peanut-shaped (B/P)
bulge measurements for the GoodPA subsample. The caption for this table
in the paper is repeated here:

Bar and B/P bulge measurements for galaxies in the GoodPA subsample (barred galaxies 
with $\Delta_{PA,bar} \le 60 degrees$). Column descriptions:
(1) Galaxy name. 
(2) $\Delta_{PA,bar}$ = deprojected position angle between bar and disk major axis.
(3) Position angle of bar. 
(4) Observed semi-major axis of bar at maximum ellipticity [$a_{max}$] in arc sec.
(5) Deprojected size in kpc. 
(6) Observed upper limit on bar size [$L_{bar}$] in arc sec. 
(7) Deprojected size in kpc. 
(8) Position angle of B/P bulge. 
(9) Observed radial size of B/P bulge in arc sec. 
(10) Deprojected size in kpc. 
(11) (Deprojected) size of B/P bulge relative to bar, using $a_{max}$ for bar size. 
(12) Same, but using $L_{bar}$ for bar size.

All position angles are in degrees east of north.


* Table D1 = file tabled1.dat
This table contains the full listing of basic galaxy properties for
parent sample. The caption for this table in the paper is repeated here;
references for each of the "Source" columns are given in the main paper.

Column descriptions:
(1) Galaxy name. 
(2) Hubble type from RC3. 
(3) Bar present (Y/N). 
(4) Distance in Mpc. 
(5) Source of distance: 1 = HyperLeda redshift (corrected for
Virgo-centric infall); 2 = Tully-Fisher from literature data, using
Sorce et al. (2014), Eqn.~1; 3 = Cepheids (Freedman et al. 2001); 
4 = Tully-Fisher (Sorce et al. 2014); 5 = SBF distance from Tonry et al. (2001),
including metallicity correction from Mei et al. (2001); 6 = Cepheids
(Qing et al. 2015); 7 = default Fornax Cluster distance (Blakeslee et al. 2009);
8 = Cepheids (Riess et al. 2016); 9 = SBF (Blakeslee et al. 2009); 10 = mean of
T-F distances from (Theureau et al. 2007); 11 = Cepheids (Macri et al. 2001); 
12 = TRGB (Dalcanton et al. 2009); 13 = SBF distance of interacting neighbor
NGC~3226 (Tonry et al. 2001); 14 = SBF (Mei et al. 2007); 15 = default Virgo
Cluster distance (Mei et al. 2007); 16 = TRBG (mean of NED values); 17 =
Tully-Fisher (Springob et al. 2009 erratum); 18 = Tully-Fisher
(mean of Springob et al. 2009, Nasanova et al. 2011, Tully et al. 2013). 
(6) Absolute 2MASS total K magnitude, retrieved from NED and using our 
adopted distance.
(7) Inclination in deg. 
(8) Position angle (deg E from N) of disk major axis.
(9) Logarithm of stellar mass, in solar masses.
(10) Source for stellar mass: 1 = optical color + Bell et al. (2003); 
2 = Zaritsky et al. (2014); 3 = Cook et al. (2014). 
(11) Logarithm of neutral gas mass, in solar masses.
(12) Source for neutral gas mass: 1 = HyperLeda; 2 = NED; 3 =
Serra et al. (2012), 4 = Giovanardi et al. (1983), Boselli et al. (2014).


==> table1.dat <==

This table contains measurements of bars and (if present) boxy/peanut-shaped bulges
(B/P bulges) for galaxies in the GoodPA subsample. See Table 1 in the paper for a
short, formatted version with caption.

--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  7  A8    ---     Name         Galaxy Name
  15- 16  I2    deg     DeltaPA_bar  Position angle between bar and major axis, deprojected
  20- 22  I3    deg     PA_bar       Position angle of bar on sky
  27- 31  F5.1  arcsec  amax         Maximum-ellipticity radius of bar, observed [arc sec]
  36- 39  F4.2  kpc     amax_dp      Maximum-ellipticity radius of bar, deprojected [kpc]
  43- 47  F5.1  arcsec  Lbar         Bar upper-limit radius, observed [arc sec]
  51- 55  F5.2  kpc     Lbar_dp      Bar upper-limit radius, deprojected [kpc]
  59- 61  I3    deg     PA_box       Position angle of B/P bulge on sky
  66- 69  F4.1  arcsec  R_box        Semi-major axis of B/P bulge, observed [arc sec]
  73- 76  F4.2  kpc     R_box_dp     Semi-major axis of B/P bulge, deprojected [kpc]
  80- 83  F4.2  ---     R_box/amax   Size of B/P bulge relative to amax, deprojected
  87- 90  F4.2  ---     R_box/Lbar   Size of B/P bulge relative to Lbar, deprojected
--------------------------------------------------------------------------------
NGC210        19   173     32.0    3.46    48.0    5.19   
NGC450        51    42     13.0    1.37    17.0    1.80   
NGC578        31    85     17.0    1.86    21.0    2.30   
NGC615        11   162     22.0    2.68    26.0    3.17   159    11.0   1.34   0.50   0.42
NGC918        46     6      6.5    0.64     8.3    0.82   
NGC925        17   100     33.0    1.52    43.0    1.98   107    23.0   1.06   0.70   0.53
NGC1079       55   122     31.0    5.38    38.0    6.60    92    20.0   3.47   0.65   0.53
NGC1097       18   147     88.0    6.49   107.0    7.89   137    35.0   2.58   0.40   0.33
NGC1187       14   124     33.0    3.22    38.0    3.71   134    14.0   1.37   0.42   0.37
NGC1249       13    77     40.0    3.09    70.0    5.42   
NGC1255       10   117      5.4    0.39     9.0    0.65   
NGC1313       26    18     44.0    1.04    58.0    1.37   
NGC1350       56    42     54.0    7.29    59.0    7.97    15    30.0   4.05   0.56   0.51
NGC1371       34   105     22.0    3.69    22.0    3.69   124    12.0   2.01   0.55   0.55
NGC1415       45   132     35.0    4.34    55.0    6.82   137    21.0   2.60   0.60   0.38
NGC1494       38   150      7.0    0.47     8.4    0.57   
NGC1512       36    46     60.0    3.51    72.0    4.22    55    36.0   2.11   0.60   0.50
NGC1537       49    78      7.9    1.07    11.0    1.50    83     5.2   0.71   0.66   0.47
NGC1559       24    79     11.0    0.78    21.0    1.50   
NGC1617       25    99     37.0    2.11    68.0    3.89   106    24.0   1.37   0.65   0.35
NGC1744       26   175     25.0    1.41    66.0    3.72   
NGC1808       17   144     80.0    4.18   114.0    5.96   141    38.0   1.99   0.47   0.33
NGC2781       21    84     35.0    4.72    43.0    5.80    79    18.0   2.43   0.51   0.42
NGC2841       27   162     31.0    2.32    45.0    3.37   152    20.0   1.50   0.65   0.44
NGC2903        9    28     62.0    2.64    74.0    3.15    25    28.0   1.19   0.45   0.38
NGC3020       16   107     11.0    1.13    16.0    1.64   
NGC3031       18   160    130.0    2.37   210.0    3.84   150    97.0   1.77   0.75   0.46
NGC3227        7   155     57.0    6.36    78.0    8.71   
NGC3319        4    38     33.0    2.13    56.0    3.62   
NGC3359       51    12     35.0    4.55    40.0    5.20   
NGC3486       21    70     18.0    0.77    20.0    0.86   
NGC3627       31   161     40.0    2.21    60.0    3.31   166    18.0   0.99   0.45   0.30
NGC3673       11    84     46.0    4.77    60.0    6.22    77    19.0   1.97   0.41   0.32
NGC3684       11   125     11.0    0.99    12.0    1.08   
NGC3726       14    25     18.0    1.33    31.0    2.28   
NGC3887       16   176     21.0    1.68    28.0    2.24     2    15.0   1.20   0.71   0.54
NGC3930       41    58     19.0    1.45    29.0    2.22   
NGC3941       35   166     21.0    1.36    32.0    2.07     6    12.5   0.81   0.60   0.39
NGC3953       58    51     27.0    3.72    31.0    4.27    29    15.0   2.07   0.56   0.48
NGC3992       51    33     54.0    9.97    57.0   10.52    57    25.0   4.61   0.46   0.44
NGC4050       18    79     44.0    8.72    55.0   10.91   
NGC4064       33   164     27.0    1.16    36.0    1.54   
NGC4102       44    67     10.0    0.89    15.0    1.33    51     5.0   0.44   0.50   0.33
NGC4123       50   107     48.0    5.17    50.0    5.39   112    15.0   1.62   0.31   0.30
NGC4145       52   136     10.0    1.08    15.0    1.62   
NGC4293       25    77     61.0    4.51    65.0    4.80    80    17.0   1.26   0.28   0.26
NGC4429       32   106     72.0    6.55   105.0    9.55    98    45.0   4.09   0.63   0.43
NGC4442       52    62     32.0    3.56    45.0    5.01    77    24.0   2.67   0.75   0.53
NGC4450       28    10     44.0    3.57    51.0    4.14     1    28.0   2.27   0.64   0.55
NGC4461       12     7     51.0    4.16    60.0    4.89    10    25.0   2.04   0.49   0.42
NGC4487       28    93     14.0    0.96    18.0    1.24   
NGC4503       32    20     37.0    3.39    55.0    5.03     6    28.0   2.56   0.76   0.51
NGC4531       38   127      8.5    0.71    14.0    1.16   
NGC4535       47    37     37.0    3.34    40.0    3.61    31    17.0   1.53   0.46   0.42
NGC4546       55    45      7.1    0.64    13.0    1.18   
NGC4559       58   111      8.9    0.50    15.0    0.85   
NGC4569       26    15     71.0    6.23    82.0    7.20   
NGC4596       55    73     52.0    4.98    57.0    5.46    82    28.0   2.68   0.54   0.49
NGC4654        4   122     10.0    0.80    16.0    1.28   
NGC4725       13    50    118.0    7.18   125.0    7.61    39    63.0   3.83   0.53   0.50
NGC4772       16   146     70.0    5.71    80.0    6.53   
NGC4781       43    88     12.0    0.85    15.0    1.06   
NGC4941        6    17     68.0    8.89    95.0   12.43   
NGC5005       23    80     29.0    3.57    32.0    3.94    70    14.0   1.73   0.48   0.44
NGC5112       13   128     10.0    0.81    16.0    1.30   
NGC5300       12   156      9.0    0.76    11.0    0.93   
NGC5334       41    45     14.0    1.83    21.0    2.74    42     5.2   0.68   0.37   0.25
NGC5377       35    45     58.0    8.77    67.0   10.13    38    26.5   4.01   0.46   0.40
NGC5669       29    40      5.1    0.39    12.0    0.91   
NGC5806       13   175     37.0    4.99    38.0    5.12   170    16.5   2.22   0.45   0.43
NGC5878       52   159     19.0    4.96    24.0    6.26     0    12.0   3.13   0.63   0.50
NGC5964        8   148     24.0    2.27    38.0    3.59   
NGC6140       53    54     13.0    1.27    21.0    2.04   
NGC6384        2    36     22.0    2.64    27.0    3.25    37    13.0   1.56   0.59   0.48
NGC6744       36   177     85.0    3.62    90.0    3.84     4    29.0   1.24   0.34   0.32
NGC7418       21   118     18.0    1.39    23.0    1.78   
NGC7513       45    70     32.0    3.58    35.0    3.92    73    11.0   1.23   0.34   0.31
NGC7531       27     7     25.0    3.38    25.0    3.38    18    14.0   1.89   0.56   0.56
NGC7582        8   157     54.0    6.07    84.0    9.44   154    24.0   2.70   0.44   0.29
NGC7713        7   170     22.0    0.95    28.0    1.21   
NGC7723       38    67     19.0    3.09    23.0    3.73    48     7.8   1.27   0.41   0.34
IC1954        45    90      4.5    0.35     8.2    0.63   
IC5201        26    21     53.0    2.81    79.0    4.19   
UGC6983       11    88      8.0    0.72    22.0    1.97   


==> tableD1.dat <==

This table contains general galaxy parameters for the complete parent sample.
See Table D1 in the paper for a short, formatted version with caption.

--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  7  A8    ---     Name         Galaxy Name
  18- 38  A21   ---     Type         Hubble type from RC3
  42      A1    ---     Bar          Bar present (Y/N)
  45- 49  F5.2  Mpc     Distance     Distance [Mpc]
  55- 56  I2    ---     Source       Source for distance
  64- 65  I2    deg     i            Inclination [deg]
  68- 70  I3    deg     PA           Major axis position angle [deg]
  73- 78  F6.2  ---     M_K          K-band absolute magnitude
  81- 85  F5.2  ---     LogMstar     Log of stellar mass [solar masses]
  88      I1    ---     Source       Source for stellar mass
  91- 95  F5.2  ---     LogMHI       Log of H I mass [solar masses]
  98      I1    ---     Source       Source for H I mass
--------------------------------------------------------------------------------
NGC150      SB(rs)b                      Y  19.70      1       62  117  -22.97  10.39  1   9.43  1
NGC157      SAB(rs)bc                    N  12.90      2       48   50  -22.88  10.34  1   9.25  1
NGC210      SAB(s)b                      Y  21.60      2       49  160  -23.29  10.53  1   9.77  1
NGC300      SA(s)d                       N   2.00      3       50   20  -20.13   9.25  1   9.29  1
NGC450      SAB(s)cd                     Y  16.60      4       56   77  -20.53   9.39  1   9.10  1
NGC578      SAB(rs)c                     Y  20.46      1       55  104  -22.97  10.37  1   9.61  1
NGC598      SA(s)cd                      N   0.84      3       52   22  -20.53   9.40  1   9.31  1
NGC615      SA(rs)b                      Y  24.74      1       69  158  -23.42  10.59  1   9.40  1
NGC864      SAB(rs)c                     Y  20.30      2       43   23  -23.02  10.40  1   9.79  1
NGC908      SA(s)c                       N  18.67      1       63   77  -24.14  10.85  1   9.47  1
NGC918      SAB(rs)c                     Y  16.40      4       56  156  -22.13  10.04  1   9.03  1
NGC925      SAB(s)d                      Y   9.16      3       66  107  -21.96   9.97  1   9.56  1
NGC972      Sab                          N  13.30      4       59  147  -22.79  10.33  1   8.54  1
NGC1079     (R)SAB(rs)0/a                Y  27.00      2       53   81  -23.82  10.77  1   9.61  1
NGC1084     SA(s)c                       N  18.28      1       58   38  -23.39  10.55  1   9.54  1
NGC1087     SAB(rs)c                     Y  11.40      4       54    3  -21.60   9.83  1   8.82  1
NGC1097     SB(s)b                       Y  14.81      1       46  134  -24.61  11.06  1   9.69  1
NGC1179     SAB(r)cd                     Y  18.20      2       46   46  -19.23   8.89  1   9.39  1
NGC1187     SB(r)c                       Y  19.90      4       40  135  -23.40  10.55  1   9.58  1
NGC1201     SA(r)0$^{0}$                 N  19.70      5       56    6  -23.80  10.77  1  <8.77  2
NGC1249     SB(s)cd                      Y  15.60      4       68   82  -21.62   9.82  1   9.55  1
NGC1255     SAB(rs)bc                    Y  14.80      4       44  124  -22.48  10.17  1   9.14  1
NGC1313     SB(s)d                       Y   4.61      6       48    0  -20.78   9.49  1   9.34  1
NGC1326     (R)SB(r)0$^{+}$              Y  14.50      2       43   75  -23.36  10.58  1   9.00  1
NGC1350     (R$^{\prime}$)SB(r)ab        Y  20.00      7       57    3  -24.11  10.88  1   9.10  1
NGC1353     SB(rs)b                      Y  26.40      4       67  137  -24.01  10.84  1   8.91  1
NGC1365     SB(s)b                       Y  18.30      8       40   20  -24.95  11.18  1   9.89  1
NGC1371     SAB(rs)a                     Y  31.50      4       47  130  -24.87  11.18  1  10.03  1
NGC1380     SA0$^{+}$                    N  21.20      9       49    5  -24.77  11.15  1  <8.76  2
NGC1385     SB(s)cd                      Y  18.16      1       52  172  -22.73  10.28  1   9.25  1
NGC1398     (R$^{\prime}$)SB(r)ab        Y  30.00      2       45   96  -25.89  11.60  1   9.88  1
NGC1415     (R)SAB(s)0/a                 Y  19.10      1       69  152  -23.12  10.48  1   8.83  1
NGC1425     SA(s)b                       N  21.90      3       64  137  -23.39  10.56  1   9.65  1
NGC1494     SAB(s)d                      Y  11.94      1       57  173  -20.29   9.31  1   8.99  1
NGC1512     SB(r)a                       Y  11.00      4       44   74  -22.72  10.32  1   9.43  1
NGC1537     SAB0$^{-}$                   Y  22.60      5       52  113  -24.05  10.86  1         1
NGC1546     SA0$^{+}$                    N  13.86      1       69  147  -22.66  10.30  1   8.48  1
NGC1553     SA(r)0$^{0}$                 N  18.00      5       48  152  -25.00  11.24  1   9.14  1
NGC1559     SB(s)cd                      Y  13.96      1       50   63  -22.72  10.25  1   9.24  1
NGC1617     SB(s)a                       Y  10.92      1       61  112  -23.12  10.49  1  <8.25  2
NGC1744     SB(s)d                       Y  10.60      4       67  164  -20.36   9.32  1   9.40  1
NGC1792     SA(rs)bc                     N  13.45      1       63  135  -23.64  10.66  1   9.10  1
NGC1808     (R)SAB(s)a                   Y  10.52      1       50  133  -23.46  10.60  1   9.23  1
NGC2090     SA(rs)c                      N  11.80      3       64   21  -22.32  10.14  1   9.39  1
NGC2273     SB(r)a                       Y  32.30      0       50   50  -24.09  10.86  1   9.32  1
NGC2403     SAB(s)cd                     N   3.22      3       63  124  -21.36   9.72  1   9.27  1
NGC2541     SA(s)cd                      N  11.20      3       59  176  -20.17   9.24  1   9.43  1
NGC2742     SA(s)c                       N  21.10      4       61   87  -22.83  10.32  1   9.23  1
NGC2781     SAB(r)0$^{+}$                Y  26.61      1       56   72  -23.64  10.69  1   9.33  1
NGC2787     SB(r)0$^{+}$                 Y   7.28      5       55  109  -22.09  10.08  1   8.41  1
NGC2841     SA(r)b                       Y  14.10     11       65  150  -24.69  11.11  1   9.77  1
NGC2903     SAB(rs)bc                    Y   8.69      1       65   24  -23.67  10.67  1   9.43  1
NGC2976     SAc                          N   3.57     12       65  155  -20.26   9.30  1   8.03  1
NGC3020     SB(r)cd                      Y  20.51      1       61   99  -20.89   9.54  2   9.46  1
NGC3041     SAB(rs)c                     N  24.70      4       54   89  -23.24  10.51  1   9.37  1
NGC3031     SA(s)ab                      Y   3.63      3       58  150  -23.99  10.83  1   9.44  1
NGC3166     SAB(rs)0/a                   Y  18.51      1       58   83  -24.14  10.90  1   8.57  1
NGC3169     SA(s)a                       N  17.05      1       43   66  -23.89  10.78  1   9.38  1
NGC3227     SAB(s)a                      Y  22.90     13       56  159  -24.17  10.89  1   9.20  1
NGC3245     SA(r)0$^{0}$                 N  20.30      5       60  178  -23.68  10.71  1  <7.00  3
NGC3294     SA(s)c                       N  30.30      4       62  117  -24.03  10.78  1   9.45  1
NGC3319     SB(rs)cd                     Y  13.30      3       62   36  -20.56   9.39  1   9.37  1
NGC3338     SA(s)c                       N  23.50      4       55   98  -23.73  10.69  1  10.04  1
NGC3351     SB(r)b                       Y  10.00      3       46   10  -23.34  10.56  1   8.94  1
NGC3359     SB(rs)c                      Y  20.20      4       58  159  -22.91  10.35  1  10.05  1
NGC3368     SAB(rs)ab                    Y  10.50      3       50  172  -23.79  10.75  1   9.19  1
NGC3370     SA(s)c                       N  26.00      0       59  140  -22.66  10.31  1   9.49  1
NGC3384     SB(s)0$^{-}$                 Y  11.27      5       61   50  -23.52  10.65  1   8.03  1
NGC3412     SB(s)0$^{0}$                 Y  11.00      5       58  152  -22.54  10.26  1  <6.55  3
NGC3430     SAB(rs)c                     N  30.40      4       60  122  -23.53  10.61  1   9.90  1
NGC3486     SAB(r)c                      Y   8.54      2       45   85  -21.66   9.85  1   9.17  1
NGC3489     SAB(rs)0$^{+}$               Y  11.75      5       58   71  -22.99  10.42  1   7.37  1
NGC3621     SA(s)d                       N   6.64      3       65  165  -22.54  10.20  1   9.63  1
NGC3627     SAB(s)b                      Y  10.10      3       65  175  -24.15  10.87  1   9.00  1
NGC3672     SA(s)c                       N  25.31      1       70   12  -23.76  10.71  1   9.80  1
NGC3673     SB(rs)b                      Y  21.10      4       57   78  -23.09  10.49  1   9.07  1
NGC3675     SA(s)b                       N  19.20      4       54    0  -24.57  11.08  1   9.54  1
NGC3684     SA(rs)bc                     Y  18.40      2       50  118  -22.05  10.02  1   9.38  1
NGC3686     SB(s)bc                      Y  18.50      2       42   18  -22.85  10.34  1   8.96  1
NGC3705     SAB(r)ab                     Y  20.30      4       68  119  -23.63  10.67  1   9.57  1
NGC3726     SAB(r)c                      Y  14.95      1       49   16  -23.10  10.42  1   9.50  1
NGC3756     SAB(rs)bc                    N  21.15      1       63  179  -22.85  10.34  1   9.32  1
NGC3810     SA(rs)c                      N  14.30      4       47   25  -22.84  10.33  1   9.21  1
NGC3893     SAB(rs)c                     N  18.10      0       49  172  -23.40  10.61  1   9.62  1
NGC3900     SA(r)0$^{+}$                 N  47.20      2       61    1  -24.67  11.10  1   9.81  1
NGC3887     SB(r)bc                      Y  16.20      2       44    8  -23.03  10.43  1   9.32  1
NGC3898     SA(s)ab                      N  19.67      1       53  107  -23.82  10.77  1   9.52  1
NGC3930     SAB(s)c                      Y  13.40      4       53   30  -19.46   9.39  2   8.97  1
NGC3941     SB(s)0$^{0}$                 Y  11.90      5       51   10  -23.07  10.47  1   8.21  1
NGC3945     (R)SB(rs)0$^{+}$             Y  20.02      1       55  158  -23.99  10.84  1   8.72  2
NGC3953     SB(r)bc                      Y  19.00      4       61   13  -24.36  10.96  1   9.41  1
NGC3992     SB(rs)bc                     Y  29.00      4       56   68  -25.38  11.37  1  10.03  1
NGC4030     SA(s)bc                      N  22.10      2       45   25  -24.40  11.00  1   9.65  1
NGC4050     SB(r)ab                      Y  39.70      2       50   91  -24.15  10.90  1   9.47  1
NGC4062     SA(s)c                       N  14.60      4       66   99  -22.62  10.26  1   9.00  1
NGC4064     SB(s)a                       Y   7.70      4       64  148  -20.88   9.57  1   7.29  1
NGC4088     SAB(rs)bc                    N  13.63      1       69   51  -23.20  10.47  1   9.49  1
NGC4102     SAB(s)b                      Y  15.06      1       55   38  -23.18  10.53  1   8.70  1
NGC4123     SB(r)c                       Y  18.70      2       45  147  -22.57  10.23  1   9.50  1
NGC4145     SAB(rs)d                     Y  16.80      1       56  100  -22.65  10.24  1   9.46  1
NGC4212     SAc                          N  15.60      4       40   79  -22.60  10.25  1   8.72  1
NGC4281     S0$^{+}$                     N  23.80      5       66   86  -23.95  10.82  1  <8.60  2
NGC4293     (R)SB(s)0/a                  Y  14.11      1       63   65  -23.28  10.55  1   7.56  1
NGC4298     SA(rs)c                      Y  17.02      1       58  133  -22.70  10.29  1   8.87  1
NGC4371     SB(r)0$^{+}$                 Y  16.90     14       58   86  -23.43  10.62  1  <7.09  3
NGC4380     SA(rs)b                      N  16.50     15       60  158  -22.76  10.35  1   8.28  1
NGC4414     SA(rs)c                      N  12.60      1       55  159  -23.56  10.66  1   9.24  1
NGC4429     SA(r)0$^{+}$                 Y  16.50     15       63   90  -24.31  10.97  1   8.23  1
NGC4442     SB(s)0$^{0}$                 Y  15.30     14       70   86  -23.64  10.70  1  <7.59  2
NGC4450     SA(s)ab                      Y  15.60      4       50  171  -23.93  10.80  1   8.40  1
NGC4461     SB(s)0$^{+}$                 Y  16.50     15       66   12  -23.08  10.47  1  <7.33  3
NGC4487     SAB(rs)cd                    Y  13.20      2       52   75  -21.26   9.77  2   9.07  1
NGC4501     SA(rs)b                      N  16.50     15       64  140  -24.83  11.14  1   9.22  1
NGC4503     SB0$^{-}$                    Y  16.50     15       65    5  -23.21  10.53  1  <7.14  3
NGC4504     SA(s)cd                      N  18.00      4       53  141  -21.79   9.99  2   9.68  1
NGC4519     SB(rs)d                      Y  17.70      2       42  146  -21.69   9.86  1   9.55  1
NGC4531     SB0$^{+}$                    Y  15.20      5       49  154  -22.16  10.14  1   7.18  1
NGC4535     SAB(s)c                      Y  15.80      3       46    0  -23.62  10.65  1   9.57  1
NGC4536     SAB(rs)bc                    N  15.20      0       69  120  -23.40  10.55  1   9.50  1
NGC4546     SB(s)0$^{-}$                 Y  13.70      5       56   84  -23.30  10.57  1   8.16  1
NGC4559     SAB(rs)cd                    Y   7.30      4       67  143  -21.74   9.87  1   9.35  1
NGC4568     SA(rs)bc                     N  16.50     15       68   23  -23.58  10.66  1   8.88  1
NGC4569     SAB(rs)ab                    Y  16.50     15       69   25  -24.52  11.02  1   8.65  1
NGC4578     SA(r)0$^{0}$                 N  16.40     14       47   31  -22.68  10.31  1  <7.73  4
NGC4596     SB(r)0$^{+}$                 Y  16.50     15       42  120  -23.63  10.70  1  <7.13  3
NGC4606     SB(s)a                       N  16.50     15       67   44  -21.93  10.00  1   7.86  1
NGC4651     SA(rs)c                      N  29.30      4       49   78  -24.31  10.92  1   9.97  1
NGC4654     SAB(rs)cd                    Y  16.50     15       58  120  -23.36  10.54  1   9.49  1
NGC4694     SB0$^{+}$                    N  17.43      1       42  146  -22.26  10.11  1   8.55  1
NGC4698     SA(s)ab                      N  30.50      4       62  168  -24.87  11.18  1   9.70  1
NGC4725     SAB(r)ab                     Y  12.40      3       42   40  -24.30  10.94  1   9.39  1
NGC4754     SB(r)0$^{-}$                 Y  16.80     14       62   22  -23.72  10.73  1  <7.22  3
NGC4772     SA(s)a                       Y  16.50     15       44  134  -22.74  10.33  1   8.86  1
NGC4781     SB(rs)d                      Y  11.60      4       62  112  -21.72   9.82  2   8.98  1
NGC4826     (R)SA(rs)ab                  N   5.24      0       55  110  -23.28  10.54  1   8.39  1
NGC4880     SA(r)0$^{+}$                 N  20.32      1       43  159  -22.47  10.21  1  <8.07  2
NGC4941     (R)SAB(r)ab                  Y  26.90      2       48   21  -23.94  10.81  1   9.00  1
NGC5005     SAB(rs)bc                    Y  24.20      4       53   66  -25.48  11.41  1   9.32  1
NGC5033     SA(s)c                       N  19.30      4       68  173  -24.47  10.98  1  10.02  1
NGC5042     SAB(rs)c                     N  14.70      4       63   21  -21.50   9.86  2   9.19  1
NGC5055     SA(rs)bc                     N   9.18     16       64  100  -24.21  10.90  1   9.64  1
NGC5054     SA(s)bc                      N  17.60      4       55  157  -23.66  10.68  1   9.15  1
NGC5112     SB(rs)cd                     Y  16.49      1       57  121  -21.07   9.61  1   9.33  1
NGC5194     SA(s)bc                      N   9.01     16       42  172  -24.29  10.92  1   9.39  1
NGC5300     SAB(r)c                      Y  17.31      1       48  148  -21.70   9.90  2   8.95  1
NGC5334     SB(rs)c                      Y  24.00      2       44   13  -21.98  10.08  1   9.45  1
NGC5364     SA(rs)bc                     N  18.36      1       52   37  -23.52  10.61  1   9.59  1
NGC5377     (R)SB(s)a                    Y  27.10      4       59   25  -23.81  10.76  1   9.19  1
NGC5585     SAB(s)d                      N   7.99      1       52   45  -20.02   9.19  1   9.11  1
NGC5584     SAB(rs)cd                    Y  22.80      0       41  158  -21.85   9.98  1   9.45  1
NGC5669     SAB(rs)cd                    Y  14.50      4       49   60  -20.46   9.42  1   9.18  1
NGC5750     SB(r)0/a                     Y  24.02      1       62   65  -23.48  10.62  1   8.86  1
NGC5832     SB(rs)b                      Y  10.26      1       55   49           9.22  3   8.83  1
NGC5806     SAB(s)b                      Y  27.30      4       58  168  -23.75  10.70  1   9.32  1
NGC5861     SAB(rs)c                     N  23.70      4       52  149  -23.21  10.49  1   9.53  1
NGC5878     SA(s)b                       Y  35.90      4       70    3  -24.64  11.07  1   9.92  1
NGC5964     SB(rs)d                      Y  19.40      2       43  154  -19.64   9.07  1   9.41  1
NGC6015     SA(s)cd                      N  15.56      1       62   30  -22.49  10.19  1   9.53  1
NGC6140     SB(s)cd                      Y  16.67      1       44   98  -21.38   9.74  1   9.63  1
NGC6118     SA(s)cd                      N  22.84      1       70   55  -23.14  10.45  1   9.51  1
NGC6384     SAB(r)bc                     Y  24.79      1       51   35  -24.48  10.99  1   9.89  1
NGC6643     SA(rs)c                      N  24.71      1       60   37  -23.70  10.67  1   9.58  1
NGC6684     (R$^{\prime}$)SB(s)0$^{0}$   Y  13.60      5       47   31  -23.64  10.69  1  <8.31  2
NGC6744     SAB(r)bc                     Y   7.80      4       52   21  -23.54  10.65  1  10.16  1
NGC7059     SAB(rs)c                     N  20.94      1       70  100  -22.01   9.98  1   9.75  1
NGC7177     SAB(r)b                      Y  25.00      4       48   83  -23.84  10.76  1   9.41  1
NGC7205     SA(s)bc                      N  20.28      1       60   67  -23.62  10.64  1   9.40  1
NGC7314     SAB(rs)bc                    N  18.26      1       69    3  -23.13  10.44  1   9.38  1
NGC7418     SAB(rs)cd                    Y  15.50      2       42  134  -22.43  10.18  1   9.15  1
NGC7457     SA(rs)0$^{-}$                N  12.90      5       58  126  -22.38  10.19  1  <6.61  3
NGC7513     (R$^{\prime}$)SB(s)b         Y  19.85      1       46  105  -22.55  10.24  1   8.30  1
NGC7531     SAB(r)bc                     Y  25.60      4       59   22  -23.59  10.65  1   9.92  1
NGC7582     (R$^{\prime}$)SB(s)ab        Y  23.00      0       68  154  -24.50  11.01  1   9.58  1
NGC7713     SB(r)d                       Y   8.90      4       63  167  -20.56   9.38  1   8.85  1
NGC7723     SB(r)b                       Y  29.70      4       48   39  -24.10  10.85  1   9.02  1
NGC7741     SB(s)cd                      Y  14.10      4       48  169  -21.14   9.64  1   9.25  1
NGC7793     SA(s)d                       N   3.93     16       50   20  -21.12   9.65  1   8.79  1
IC1914      SAB(s)d                      N  23.40      2       64  104  -19.15   8.84  1   9.57  1
IC1954      SB(s)b                       Y  12.70      4       59   63  -21.78   9.90  1   8.84  1
IC5201      SB(rs)cd                     Y  10.06      1       66   32  -19.85   9.13  1   9.35  1
IC5267      SA(s)0/a                     N  34.70      2       40  139  -25.25  11.34  1   9.92  1
UGC3580     SA(s)a                       N  20.09      1       64    7  -21.41   9.81  1   9.47  1
UGC5522     Sd                           N  44.00      4       63  138  -21.25   9.71  1  10.12  1
UGC6446     SAd                          N  19.80      2       51   20  -19.99   9.18  1   9.43  1
UGC6983     SB(rs)cd                     Y  18.30      1       46   96  -19.57   9.03  1   9.31  1
UGC8041     SB(s)d                       Y  15.20      4       64  163  -18.93   9.37  2   8.96  1

